Automating Pruning in Top-Down Enumeration for Program Synthesis Problems with Monotonic Semantics

In top-down enumeration for program synthesis, abstraction-based pruning uses an abstract domain to approximate the set of possible values that a partial program, when completed, can output on a given input. If the set does not contain the desired output, the partial program and all its possible completions can be pruned. In its general form, abstraction-based pruning requires manually designed, domain-specific abstract domains and semantics, and thus has only been used in domain-specific synthesizers. This paper provides sufficient conditions under which a form of abstraction-based pruning can be automated for arbitrary synthesis problems in the general-purpose Semantics-Guided Synthesis (SemGuS) framework without requiring manually-defined abstract domains. We show that if the semantics of the language for which we are synthesizing programs exhibits some monotonicity properties, one can obtain an abstract interval-based semantics for free from the concrete semantics of the programming language, and use such semantics to effectively prune the search space. We also identify a condition that ensures such abstract semantics can be used to compute a precise abstraction of the set of values that a program derivable from a given hole in a partial program can produce. These precise abstractions make abstraction-based pruning more effective. We implement our approach in a tool, Moito, which can tackle synthesis problems defined in the SemGuS framework. Moito can automate interval-based pruning without any a-priori knowledge of the problem domain, and solve synthesis problems that previously required domain-specific, abstraction-based synthesizers -- e.g., synthesis of regular expressions, CSV file schema, and imperative programs from examples.

==> figs/eval/data/cactus-concrete.dat <==
# Command: /mnt/d/dev/lisp/ks2-runner/bin/ks2 report -r cactus results/*.json -y 'median-tables' -f 'concrete' -y "opt;data-only" -o cactus-concrete.dat
Index  'base'  'prune+gfa'  'prune-gfa'  'Virtual Best'
0  7  1  6  1
1  8  1  6  1
2  8  1  7  1
3  10  1  8  1
4  13  1  8  1
5  15  1  9  1
6  15  1  9  1
7  15  1  9  1
8  16  1  9  1
9  18  1  10  1
10  18  1  10  1
11  18  1  10  1
12  19  1  10  1
13  19  1  11  1
14  22  1  11  1
15  22  1  12  1
16  31  2  12  2
17  37  2  12  2
18  42  2  13  2
19  44  2  13  2
20  46  2  14  2
21  49  2  14  2
22  49  2  14  2
23  49  2  15  2
24  50  2  15  2
25  50  2  15  2
26  56  2  15  2
27  56  2  15  2
28  58  3  15  3
29  65  4  16  4
30  66  4  16  4
31  69  4  17  4
32  72  5  18  5
33  73  5  18  5
34  75  5  19  5
35  81  5  19  5
36  81  5  19  5
37  82  6  19  6
38  83  6  20  6
39  86  6  20  6
40  89  6  21  6
41  90  6  22  6
42  90  6  23  6
43  102  7  23  7
44  104  7  24  7
45  109  7  26  7
46  111  8  27  8
47  111  8  27  8
48  119  8  28  8
49  131  8  29  8
50  134  8  29  8
51  137  8  29  8
52  140  9  30  9
53  143  9  30  9
54  147  9  30  9
55  147  9  31  9
56  153  10  33  10
57  163  10  34  10
58  164  10  35  10
59  170  10  35  10
60  173  11  37  11
61  173  13  39  13
62  179  13  40  13
63  183  13  41  13
64  189  14  47  14
65  193  14  49  14
66  198  14  49  14
67  224  17  50  17
68  225  18  52  18
69  234  20  52  20
70  236  22  52  22
71  247  23  56  23
72  247  24  56  24
73  261  29  57  29
74  271  30  58  30
75  277  30  58  30
76  278  30  60  30
77  279  31  60  31
78  304  31  65  31
79  304  34  68  34
80  305  35  72  35
81  307  37  77  37
82  307  39  86  39
83  330  41  90  41
84  338  44  90  44
85  363  49  92  49
86  374  49  94  49
87  374  50  99  50
88  467  51  103  51
89  500  52  113  52
90  537  55  114  55
91  554  55  134  55
92  573  56  147  56
93  596  56  147  56
94  625  57  147  57
95  625  58  156  58
96  635  60  161  60
97  666  60  162  60
98  666  65  169  65
99  719  68  169  68
100  734  72  173  72
101  747  77  173  77
102  748  80  180  80
103  749  82  198  82
104  772  86  201  86
105  786  90  224  90
106  813  90  225  90
107  858  92  226  92
108  1197  103  228  103
109  1255  113  232  113
110  1418  114  232  114
111  1523  134  234  134
112  1570  147  234  147
113  1570  147  244  147
114  1633  147  246  147
115  1636  154  254  154
116  1700  156  264  156
117  2056  169  270  169
118  2415  169  291  169
119  2635  173  312  173
120  2654  173  336  173
121  2761  180  342  180
122  2846  198  352  198
123  2846  201  358  201
124  3130  224  363  224
125  3210  225  364  225
126  3221  226  398  226
127  3234  228  398  228
128  3302  232  418  232
129  3302  232  452  232
130  3722  234  452  234
131  3926  234  531  234
132  3942  244  538  244
133  4238  254  626  254
134  6866  257  629  257
135  7490  258  813  258
136  8457  264  976  264
137  8608  270  1094  270
138  9501  291  1138  291
139  9597  312  1138  312
140  10654  336  1175  336
141  11140  342  1193  342
142  11140  352  1214  352
143  11526  358  1301  358
144  12170  364  1359  364
145  13346  398  1464  398
146  13871  398  1490  398
147  14694  414  1534  414
148  15206  452  1626  452
149  18126  452  1687  452
150  20066  531  1725  531
151  21156  626  1789  626
152  22278  629  1951  629
153  24159  746  2113  746
154  29693  813  2276  813
155  36431  976  2438  976
156  36664  1138  3123  1138
157  39083  1175  3475  1175
158  41726  1193  3478  1193
159  42571  1301  3576  1301
160  44289  1464  3619  1464
161  44289  1547  4464  1547
162  45547  1626  4614  1626
163  46009  1789  5670  1789
164  51124  1951  6114  1951
165  54758  2113  6136  2113
166  60381  2276  7350  2276
167  60877  2438  8200  2438
168  68000  2679  9597  2679
169  117558  2862  10671  2862
170  124354  3475  11197  3475
171  124552  3478  12795  3478
172  125715  3576  14396  3576
173  125715  4098  14968  4098
174  125961  4464  15985  4464
175  140116  4614  15994  4614
176  146062  7350  16282  7350
177  160642  7483  16288  7483
178  171584  8670  17596  8670
179  189290  9597  19195  9597
180  214269  10671  19718  10671
181  239026  11197  19988  11197
182  291509  11623  20794  11623
183  304413  12119  21213  12119
184  326894  12795  22389  12795
185  326894  14396  23243  14396
186  363398  15994  23990  15994
187  399049  17596  24236  17596
188  399049  18989  24304  18989
189  444489  19117  34809  19117
190  450487  19195  34809  19195
191  452765  19718  36523  19718
192  526763  19988  38173  19988
193  584937  20794  42497  20794
194  605362  21213  56009  21213
195  622979  22389  64961  22389
196  643680  23990  88214  23990
197  667335  24304  92749  24304
198  684730  34809  104661  34809
199  684730  34809  112149  34809
200  837139  36523  125069  36523
201  888680  64961  133636  64961
202  1132435  88214  133636  88214
203  1182747  92749  140116  92749
204  1522281  104661  153134  104661
205  1522281  112149  160133  112149
206  1539600  125069  165394  125069
207  1931313  133636  165574  133636
208  1931313  133636  178769  133636
209  1979722  140116  180148  140116
210  2133034  142024  182369  142024
211  2441509  153134  199404  153134
212  2441509  160133  200165  160133
213  2531995  165394  220184  165394
214  2531995  165574  240199  165574
215  2557894  178769  244406  178769
216  2782703  180148  245139  180148
217  2782703  182369  260217  182369
218  7752223  199404  275701  199404
219  nan  200165  280233  200165
220  nan  220184  300247  220184
221  nan  227332  316431  227332
222  nan  240199  316431  240199
223  nan  244406  354786  244406
224  nan  245139  376726  245139
225  nan  260217  451207  260217
226  nan  275701  451207  275701
227  nan  280233  453106  280233
228  nan  300247  514470  300247
229  nan  316431  588438  316431
230  nan  316431  648417  316431
231  nan  354786  690238  354786
232  nan  451207  862495  451207
233  nan  451207  1322585  451207
234  nan  453106  1535011  453106
235  nan  588438  2434788  588438
236  nan  690238  2959088  690238
237  nan  862495  5323004  862495
238  nan  1322585  nan  1322585
239  nan  1535011  nan  1535011
240  nan  1557918  nan  1557918
241  nan  2434788  nan  2434788
242  nan  5323004  nan  5323004
243  nan  nan  nan  nan
244  nan  nan  nan  nan
245  nan  nan  nan  nan
246  nan  nan  nan  nan
247  nan  nan  nan  nan
248  nan  nan  nan  nan
249  nan  nan  nan  nan
250  nan  nan  nan  nan
251  nan  nan  nan  nan
252  nan  nan  nan  nan
253  nan  nan  nan  nan
254  nan  nan  nan  nan
255  nan  nan  nan  nan
256  nan  nan  nan  nan
257  nan  nan  nan  nan
258  nan  nan  nan  nan
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan


==> figs/eval/data/cactus-max-size.dat <==
# Command: /mnt/d/dev/lisp/ks2-runner/bin/ks2 report -r cactus results/*.json -y 'median-tables' -f 'max-size' -y "include;unsolved" -y "opt;data-only" -o cactus-max-size.dat
Index  'base'  'prune+gfa'  'prune-gfa'  'Virtual Best'
0  9  10  10  9
1  9  10  10  9
2  9  10  10  9
3  9  10  10  9
4  9  11  11  9
5  9  11  11  9
6  9  11  11  9
7  9  11  11  9
8  9  11  11  9
9  9  11  11  9
10  10  11  11  10
11  10  11  11  10
12  10  11  11  10
13  10  11  11  10
14  11  11  11  11
15  11  11  11  11
16  11  12  12  11
17  11  12  12  11
18  11  12  12  11
19  11  12  12  11
20  11  12  12  11
21  11  12  12  11
22  11  12  12  11
23  11  12  12  11
24  11  12  12  11
25  11  12  12  11
26  11  12  12  11
27  11  12  12  11
28  11  12  12  11
29  11  12  12  11
30  11  12  12  11
31  11  12  12  11
32  11  12  12  11
33  11  12  12  11
34  11  12  12  11
35  11  12  12  11
36  12  12  12  12
37  12  12  12  12
38  12  12  12  12
39  12  12  12  12
40  12  12  12  12
41  12  12  12  12
42  12  12  12  12
43  12  13  12  12
44  12  13  12  12
45  12  13  12  12
46  12  13  13  12
47  12  13  13  12
48  12  13  13  12
49  12  13  13  12
50  12  13  13  12
51  12  13  13  12
52  12  13  13  12
53  12  13  13  12
54  12  13  13  12
55  12  13  13  12
56  12  13  13  12
57  12  13  13  12
58  12  13  13  12
59  12  14  13  12
60  12  14  14  12
61  12  14  14  12
62  12  14  14  12
63  12  14  14  12
64  13  14  14  12
65  13  14  14  12
66  13  14  14  12
67  13  14  14  12
68  13  14  14  12
69  13  14  14  12
70  13  14  14  12
71  13  14  14  12
72  13  14  14  13
73  13  14  14  13
74  13  14  14  13
75  13  14  14  13
76  13  14  14  13
77  13  14  14  13
78  13  14  14  13
79  13  14  14  13
80  13  14  14  13
81  13  14  14  13
82  13  14  14  13
83  13  14  14  13
84  13  14  14  13
85  13  14  14  13
86  13  14  14  13
87  13  14  14  13
88  13  14  14  13
89  13  14  14  13
90  13  14  14  13
91  13  14  14  13
92  13  14  14  13
93  13  14  14  13
94  13  14  14  13
95  14  14  14  14
96  14  14  14  14
97  14  14  14  14
98  14  14  14  14
99  14  14  14  14
100  14  15  14  14
101  14  15  14  14
102  14  15  14  14
103  14  15  14  14
104  14  15  14  14
105  14  15  14  14
106  14  15  14  14
107  14  15  15  14
108  14  15  15  14
109  14  15  15  14
110  14  15  15  14
111  14  15  15  14
112  14  15  15  14
113  14  15  15  14
114  14  15  15  14
115  14  15  15  14
116  14  15  15  14
117  14  15  15  14
118  14  15  15  14
119  14  15  15  14
120  14  16  15  14
121  14  16  15  14
122  14  16  15  14
123  14  16  16  14
124  14  16  16  14
125  14  16  16  14
126  14  16  16  14
127  14  16  16  14
128  14  16  16  14
129  14  16  16  14
130  14  16  16  14
131  14  16  16  14
132  14  16  16  14
133  14  16  16  14
134  14  16  16  14
135  14  17  16  14
136  14  17  16  14
137  14  17  16  14
138  14  17  16  14
139  14  17  16  14
140  14  18  17  14
141  15  18  17  14
142  15  18  17  15
143  15  18  17  15
144  15  18  17  15
145  15  19  18  15
146  15  19  18  15
147  15  19  18  15
148  15  19  18  15
149  15  19  18  15
150  15  19  18  15
151  15  20  19  15
152  15  20  19  15
153  15  20  19  15
154  15  21  19  15
155  15  21  19  15
156  15  21  19  15
157  15  21  20  15
158  15  21  20  15
159  15  21  21  15
160  15  21  21  15
161  15  21  21  15
162  15  21  21  15
163  15  22  21  15
164  16  40  21  15
165  16  nan  21  16
166  16  nan  21  16
167  16  nan  21  16
168  16  nan  21  16
169  16  nan  22  16
170  16  nan  40  16
171  16  nan  nan  16
172  16  nan  nan  16
173  16  nan  nan  16
174  17  nan  nan  16
175  17  nan  nan  17
176  17  nan  nan  17
177  17  nan  nan  17
178  17  nan  nan  17
179  17  nan  nan  17
180  17  nan  nan  17
181  17  nan  nan  17
182  18  nan  nan  17
183  18  nan  nan  18
184  18  nan  nan  18
185  19  nan  nan  18
186  19  nan  nan  19
187  21  nan  nan  19
188  24  nan  nan  21
189  26  nan  nan  24
190  27  nan  nan  26
191  nan  nan  nan  27
192  nan  nan  nan  nan
193  nan  nan  nan  nan
194  nan  nan  nan  nan
195  nan  nan  nan  nan
196  nan  nan  nan  nan
197  nan  nan  nan  nan
198  nan  nan  nan  nan
199  nan  nan  nan  nan
200  nan  nan  nan  nan
201  nan  nan  nan  nan
202  nan  nan  nan  nan
203  nan  nan  nan  nan
204  nan  nan  nan  nan
205  nan  nan  nan  nan
206  nan  nan  nan  nan
207  nan  nan  nan  nan
208  nan  nan  nan  nan
209  nan  nan  nan  nan
210  nan  nan  nan  nan
211  nan  nan  nan  nan
212  nan  nan  nan  nan
213  nan  nan  nan  nan
214  nan  nan  nan  nan
215  nan  nan  nan  nan
216  nan  nan  nan  nan
217  nan  nan  nan  nan
218  nan  nan  nan  nan
219  nan  nan  nan  nan
220  nan  nan  nan  nan
221  nan  nan  nan  nan
222  nan  nan  nan  nan
223  nan  nan  nan  nan
224  nan  nan  nan  nan
225  nan  nan  nan  nan
226  nan  nan  nan  nan
227  nan  nan  nan  nan
228  nan  nan  nan  nan
229  nan  nan  nan  nan
230  nan  nan  nan  nan
231  nan  nan  nan  nan
232  nan  nan  nan  nan
233  nan  nan  nan  nan
234  nan  nan  nan  nan
235  nan  nan  nan  nan
236  nan  nan  nan  nan
237  nan  nan  nan  nan
238  nan  nan  nan  nan
239  nan  nan  nan  nan
240  nan  nan  nan  nan
241  nan  nan  nan  nan
242  nan  nan  nan  nan
243  nan  nan  nan  nan
244  nan  nan  nan  nan
245  nan  nan  nan  nan
246  nan  nan  nan  nan
247  nan  nan  nan  nan
248  nan  nan  nan  nan
249  nan  nan  nan  nan
250  nan  nan  nan  nan
251  nan  nan  nan  nan
252  nan  nan  nan  nan
253  nan  nan  nan  nan
254  nan  nan  nan  nan
255  nan  nan  nan  nan
256  nan  nan  nan  nan
257  nan  nan  nan  nan
258  nan  nan  nan  nan
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan


==> figs/eval/data/cactus-memory.dat <==
# Command: /mnt/d/dev/lisp/ks2-runner/bin/ks2 report -r cactus results/*.json -y 'median-tables' -f 'memory' -y "opt;data-only" -o cactus-memory.dat (and find-replace d --> e)
Index  'base'  'prune+gfa'  'prune-gfa'  'Virtual Best'
0  11.5148924e0  12.173523e0  10.623001e0  10.623001e0
1  12.100907e0  12.631164e0  12.745774e0  11.5148924e0
2  12.1212155e0  12.888412e0  12.865463e0  12.100907e0
3  12.3120114e0  13.13794e0  12.883621e0  12.1212155e0
4  12.346741e0  13.192429e0  12.982026e0  12.173523e0
5  12.897995e0  13.267395e0  13.153458e0  12.3120114e0
6  13.050751e0  13.419083e0  13.362885e0  12.346741e0
7  13.107361e0  13.764313e0  13.656846e0  12.631164e0
8  13.366836e0  13.882385e0  13.788849e0  12.865463e0
9  13.450317e0  13.958527e0  13.895676e0  12.883621e0
10  13.70018e0  13.989578e0  13.949478e0  12.888412e0
11  13.744278e0  14.176391e0  14.165299e0  12.982026e0
12  13.758102e0  14.334106e0  14.261581e0  13.050751e0
13  14.475326e0  14.39598e0  14.302354e0  13.107361e0
14  14.476334e0  14.707673e0  14.387023e0  13.13794e0
15  14.534576e0  14.852844e0  14.599091e0  13.153458e0
16  14.596085e0  14.880753e0  14.723846e0  13.267395e0
17  14.663239e0  14.886993e0  14.761184e0  13.362885e0
18  14.675461e0  14.946182e0  14.79242e0  13.366836e0
19  14.752747e0  14.989899e0  14.792572e0  13.419083e0
20  14.78415e0  15.000397e0  14.895096e0  13.656846e0
21  14.903839e0  15.00444e0  14.943893e0  13.744278e0
22  14.926925e0  15.037003e0  15.01213e0  13.758102e0
23  14.988755e0  15.03772e0  15.114014e0  13.788849e0
24  15.03601e0  15.073211e0  15.135926e0  13.882385e0
25  15.086731e0  15.222687e0  15.171723e0  13.895676e0
26  15.088578e0  15.270126e0  15.230942e0  14.261581e0
27  15.229233e0  15.28421e0  15.2695e0  14.334106e0
28  15.31041e0  15.297058e0  15.325439e0  14.387023e0
29  15.332459e0  15.297455e0  15.341079e0  14.475326e0
30  15.348786e0  15.309356e0  15.37143e0  14.476334e0
31  15.465316e0  15.323135e0  15.381134e0  14.599091e0
32  15.512039e0  15.328446e0  15.420823e0  14.723846e0
33  15.517898e0  15.340835e0  15.463318e0  14.752747e0
34  15.525055e0  15.365204e0  15.496293e0  14.761184e0
35  15.52626e0  15.365814e0  15.514648e0  14.79242e0
36  15.534729e0  15.414444e0  15.531449e0  14.792572e0
37  15.539764e0  15.505981e0  15.532914e0  14.880753e0
38  15.546615e0  15.55603e0  15.537155e0  14.886993e0
39  15.555328e0  15.568374e0  15.579346e0  14.903839e0
40  15.570557e0  15.60115e0  15.597564e0  14.943893e0
41  15.597092e0  15.607788e0  15.610413e0  14.988755e0
42  15.617234e0  15.627167e0  15.61705e0  14.989899e0
43  15.668915e0  15.656371e0  15.686172e0  15.000397e0
44  15.723969e0  15.658706e0  15.687622e0  15.00444e0
45  15.733567e0  15.674439e0  15.723938e0  15.01213e0
46  15.7368e0  15.69098e0  15.735672e0  15.086731e0
47  15.749007e0  15.720458e0  15.75145e0  15.088578e0
48  15.776336e0  15.755722e0  15.76352e0  15.114014e0
49  15.799865e0  15.793945e0  15.800965e0  15.270126e0
50  15.817215e0  15.810761e0  15.809509e0  15.297058e0
51  15.828781e0  15.820907e0  15.812515e0  15.309356e0
52  15.843628e0  15.830612e0  15.815872e0  15.340835e0
53  15.845825e0  15.832062e0  15.817109e0  15.348786e0
54  15.848663e0  15.837508e0  15.818237e0  15.365204e0
55  15.87564e0  15.882431e0  15.827072e0  15.365814e0
56  15.890212e0  15.888168e0  15.840577e0  15.37143e0
57  15.904526e0  15.891755e0  15.842499e0  15.414444e0
58  15.918747e0  15.898621e0  15.847763e0  15.420823e0
59  15.944977e0  15.908784e0  15.852326e0  15.463318e0
60  15.962112e0  15.936737e0  15.857086e0  15.496293e0
61  16.000275e0  15.942214e0  15.875855e0  15.505981e0
62  16.005157e0  15.95256e0  15.878326e0  15.514648e0
63  16.005157e0  15.953995e0  15.884888e0  15.525055e0
64  16.016312e0  15.96486e0  15.886918e0  15.531449e0
65  16.030777e0  15.976197e0  15.88716e0  15.537155e0
66  16.030884e0  15.989548e0  15.905808e0  15.546615e0
67  16.032913e0  15.997162e0  15.908784e0  15.555328e0
68  16.064529e0  16.002792e0  15.922852e0  15.568374e0
69  16.069855e0  16.004974e0  15.930726e0  15.570557e0
70  16.074342e0  16.008347e0  15.930726e0  15.60115e0
71  16.079056e0  16.039185e0  15.949142e0  15.61705e0
72  16.09732e0  16.061859e0  15.953232e0  15.617234e0
73  16.101196e0  16.064346e0  15.975937e0  15.627167e0
74  16.113907e0  16.074203e0  16.012421e0  15.656371e0
75  16.127425e0  16.08191e0  16.036515e0  15.668915e0
76  16.148163e0  16.087525e0  16.046219e0  15.674439e0
77  16.148712e0  16.101074e0  16.062394e0  15.686172e0
78  16.14946e0  16.112244e0  16.070755e0  15.687622e0
79  16.167022e0  16.115311e0  16.080673e0  15.69098e0
80  16.167206e0  16.123031e0  16.085632e0  15.720458e0
81  16.184631e0  16.148971e0  16.095398e0  15.735672e0
82  16.19603e0  16.159165e0  16.099778e0  15.749007e0
83  16.199127e0  16.164093e0  16.112274e0  15.776336e0
84  16.201569e0  16.188522e0  16.129792e0  15.809509e0
85  16.221467e0  16.189346e0  16.167054e0  15.810761e0
86  16.224839e0  16.18985e0  16.185486e0  15.818237e0
87  16.22525e0  16.212234e0  16.18779e0  15.827072e0
88  16.225785e0  16.213119e0  16.199112e0  15.828781e0
89  16.227311e0  16.24054e0  16.199814e0  15.830612e0
90  16.231246e0  16.242066e0  16.233109e0  15.837508e0
91  16.242646e0  16.242066e0  16.234635e0  15.847763e0
92  16.250733e0  16.242462e0  16.264434e0  15.848663e0
93  16.279526e0  16.256379e0  16.325332e0  15.852326e0
94  16.282257e0  16.264434e0  16.340561e0  15.857086e0
95  16.293792e0  16.2668e0  16.353363e0  15.882431e0
96  16.352096e0  16.307342e0  16.358292e0  15.888168e0
97  16.358718e0  16.311783e0  16.362198e0  15.898621e0
98  16.365509e0  16.315551e0  16.370834e0  15.905808e0
99  16.367096e0  16.315567e0  16.372238e0  15.908784e0
100  16.36853e0  16.335556e0  16.374634e0  15.942214e0
101  16.406815e0  16.343398e0  16.40503e0  15.949142e0
102  16.408493e0  16.356796e0  16.405822e0  15.989548e0
103  16.409287e0  16.363724e0  16.40915e0  16.002792e0
104  16.411377e0  16.365983e0  16.409592e0  16.004974e0
105  16.419098e0  16.36676e0  16.422653e0  16.030777e0
106  16.474213e0  16.409256e0  16.424668e0  16.030884e0
107  16.487229e0  16.41098e0  16.505249e0  16.039185e0
108  16.487625e0  16.435134e0  16.512848e0  16.046219e0
109  16.491851e0  16.481598e0  16.518982e0  16.061859e0
110  16.499588e0  16.485138e0  16.528152e0  16.074203e0
111  16.499603e0  16.487305e0  16.530243e0  16.087525e0
112  16.501938e0  16.494049e0  16.536255e0  16.099778e0
113  16.502304e0  16.526885e0  16.547516e0  16.112244e0
114  16.527542e0  16.527633e0  16.578735e0  16.113907e0
115  16.527587e0  16.53604e0  16.58693e0  16.129792e0
116  16.530822e0  16.554077e0  16.597565e0  16.148971e0
117  16.547714e0  16.556625e0  16.607025e0  16.184631e0
118  16.562042e0  16.56195e0  16.610001e0  16.188522e0
119  16.571228e0  16.565841e0  16.616501e0  16.199127e0
120  16.589798e0  16.575302e0  16.647781e0  16.22525e0
121  16.591918e0  16.596024e0  16.648331e0  16.225785e0
122  16.603348e0  16.596024e0  16.655396e0  16.242066e0
123  16.609894e0  16.59671e0  16.65834e0  16.242066e0
124  16.668914e0  16.606079e0  16.658448e0  16.2668e0
125  16.668914e0  16.612107e0  16.659027e0  16.279526e0
126  16.671844e0  16.624421e0  16.688552e0  16.340561e0
127  16.704911e0  16.628693e0  16.704711e0  16.362198e0
128  16.71495e0  16.655594e0  16.721298e0  16.365509e0
129  16.776642e0  16.661057e0  16.726471e0  16.36853e0
130  16.830811e0  16.686875e0  16.80545e0  16.372238e0
131  16.86705e0  16.777405e0  16.812164e0  16.408493e0
132  16.871795e0  16.80365e0  16.815689e0  16.411377e0
133  16.904083e0  16.949783e0  16.825776e0  16.487305e0
134  17.006072e0  17.009674e0  17.013337e0  16.491851e0
135  17.006378e0  17.085953e0  17.084579e0  16.501938e0
136  17.024979e0  17.178237e0  17.227584e0  16.512848e0
137  17.098312e0  17.508575e0  17.309722e0  16.527542e0
138  17.129028e0  18.385178e0  27.271408e0  16.591918e0
139  17.347336e0  22.432327e0  36.640975e0  16.597565e0
140  63.69751e0  30.043396e0  39.7574e0  16.616501e0
141  160.65428e0  33.660707e0  41.466096e0  16.661057e0
142  163.35359e0  37.915513e0  50.517625e0  16.825776e0
143  174.50652e0  55.58182e0  61.89801e0  16.871795e0
144  182.52707e0  56.74724e0  77.92734e0  16.904083e0
145  190.7644e0  59.854156e0  94.89949e0  16.949783e0
146  198.5478e0  73.20491e0  112.387866e0  17.024979e0
147  201.79845e0  74.834764e0  132.86032e0  17.098312e0
148  214.72578e0  122.15582e0  164.49694e0  22.432327e0
149  225.55737e0  157.20136e0  208.9836e0  27.271408e0
150  285.76618e0  168.25162e0  229.39648e0  33.660707e0
151  315.27856e0  180.23065e0  256.62953e0  36.640975e0
152  321.11916e0  196.95273e0  258.48565e0  39.7574e0
153  330.87996e0  221.41556e0  265.74585e0  55.58182e0
154  335.5887e0  224.83848e0  271.0996e0  59.854156e0
155  339.53437e0  283.91466e0  281.27778e0  63.69751e0
156  344.48865e0  300.9813e0  283.69957e0  122.15582e0
157  356.58315e0  306.61932e0  298.60967e0  168.25162e0
158  357.274e0  311.24336e0  302.49792e0  174.50652e0
159  358.62112e0  326.1455e0  310.3465e0  180.23065e0
160  361.3526e0  332.1539e0  314.73225e0  190.7644e0
161  364.2645e0  335.98858e0  336.45606e0  221.41556e0
162  368.41992e0  338.57653e0  337.12745e0  224.83848e0
163  368.4933e0  341.16328e0  338.8403e0  258.48565e0
164  376.52296e0  341.39764e0  345.23472e0  265.74585e0
165  379.1381e0  343.41627e0  347.60657e0  281.27778e0
166  383.4569e0  344.63117e0  348.52567e0  283.69957e0
167  397.8371e0  347.3029e0  350.112e0  285.76618e0
168  399.66553e0  348.94648e0  351.57034e0  306.61932e0
169  400.74417e0  354.01705e0  354.99522e0  311.24336e0
170  418.25694e0  356.6298e0  357.48827e0  315.27856e0
171  419.07522e0  357.42706e0  366.12248e0  321.11916e0
172  430.56652e0  360.2387e0  368.07653e0  330.87996e0
173  435.2538e0  361.04357e0  374.20055e0  332.1539e0
174  473.64703e0  366.3366e0  374.84956e0  337.12745e0
175  497.87542e0  368.3863e0  377.85053e0  338.8403e0
176  508.6604e0  368.53084e0  380.71924e0  339.53437e0
177  519.04577e0  374.53094e0  382.31376e0  341.16328e0
178  567.95985e0  378.1063e0  383.24538e0  343.41627e0
179  577.4735e0  378.14763e0  383.7925e0  344.48865e0
180  610.8671e0  379.1283e0  386.35308e0  345.23472e0
181  611.01824e0  386.4418e0  386.59114e0  348.94648e0
182  615.662e0  388.44025e0  388.22895e0  360.2387e0
183  643.1639e0  389.39312e0  389.15193e0  364.2645e0
184  661.7366e0  389.89934e0  395.9084e0  366.3366e0
185  740.1521e0  397.5374e0  402.18183e0  368.3863e0
186  765.7025e0  399.70863e0  405.35823e0  368.4933e0
187  806.5592e0  406.8732e0  411.77097e0  379.1381e0
188  897.9463e0  408.574e0  418.95318e0  389.15193e0
189  902.0283e0  413.17356e0  427.87886e0  406.8732e0
190  944.56923e0  427.08784e0  434.73458e0  413.17356e0
191  952.864e0  434.29497e0  437.4134e0  427.08784e0
192  980.17615e0  441.25712e0  447.50366e0  427.87886e0
193  1036.9951e0  451.61793e0  456.53948e0  434.29497e0
194  1169.1016e0  454.1521e0  469.75568e0  437.4134e0
195  1249.7266e0  456.4234e0  474.2168e0  454.1521e0
196  1293.3956e0  478.33684e0  474.93976e0  469.75568e0
197  1361.7286e0  491.57685e0  527.91184e0  474.2168e0
198  1456.5997e0  508.0667e0  587.8906e0  508.0667e0
199  1456.9165e0  560.3183e0  601.43673e0  508.6604e0
200  1497.2179e0  563.8599e0  658.9655e0  563.8599e0
201  1604.7053e0  584.6846e0  671.68224e0  577.4735e0
202  1973.431e0  638.7504e0  675.08215e0  584.6846e0
203  2266.1577e0  651.29316e0  680.479e0  587.8906e0
204  2558.8655e0  667.47254e0  690.1172e0  651.29316e0
205  3361.98e0  669.94834e0  717.2776e0  669.94834e0
206  3492.2835e0  716.9774e0  730.9732e0  675.08215e0
207  3627.8817e0  721.0054e0  735.4447e0  717.2776e0
208  3698.0712e0  724.6112e0  777.8154e0  724.6112e0
209  4317.4854e0  767.339e0  972.29695e0  730.9732e0
210  4344.2276e0  800.9187e0  987.36596e0  777.8154e0
211  4370.765e0  931.84954e0  1007.8856e0  931.84954e0
212  4479.0605e0  971.43775e0  1008.9785e0  971.43775e0
213  4492.0653e0  1004.78776e0  1189.1006e0  972.29695e0
214  4551.083e0  1023.03505e0  1242.21876e0  1004.78776e0
215  4690.87e0  1050.824e0  1327.896e0  1050.824e0
216  4865.3868e0  1196.15965e0  1477.3536e0  1189.1006e0
217  5027.235e0  1254.7429e0  1601.7944e0  1242.21876e0
218  5102.998e0  1347.1691e0  1614.3906e0  1249.7266e0
219  nan  1483.6656e0  1712.6136e0  1327.896e0
220  nan  1491.568e0  1731.4151e0  1477.3536e0
221  nan  1628.8215e0  1745.5925e0  1491.568e0
222  nan  1629.8153e0  1756.6274e0  1614.3906e0
223  nan  1687.5456e0  2225.2727e0  1628.8215e0
224  nan  1717.223e0  2254.317e0  1687.5456e0
225  nan  1777.8288e0  2278.7891e0  1717.223e0
226  nan  1833.3676e0  2592.377e0  1756.6274e0
227  nan  2229.7576e0  2697.6523e0  1833.3676e0
228  nan  2233.7769e0  2813.3324e0  2225.2727e0
229  nan  2319.2012e0  3150.062e0  2233.7769e0
230  nan  2575.1913e0  3221.349e0  2278.7891e0
231  nan  2710.7143e0  3280.169e0  2575.1913e0
232  nan  2807.025e0  3436.6694e0  2697.6523e0
233  nan  2810.7196e0  3474.9058e0  2807.025e0
234  nan  3166.034e0  4644.1507e0  2810.7196e0
235  nan  3286.7944e0  5220.414e0  3280.169e0
236  nan  3416.1934e0  5564.093e0  3416.1934e0
237  nan  3545.3516e0  6171.9054e0  3474.9058e0
238  nan  4157.422e0  nan  4157.422e0
239  nan  4649.248e0  nan  4644.1507e0
240  nan  5273.286e0  nan  5220.414e0
241  nan  5544.921e0  nan  5544.921e0
242  nan  6047.3895e0  nan  6047.3895e0
243  nan  nan  nan  nan
244  nan  nan  nan  nan
245  nan  nan  nan  nan
246  nan  nan  nan  nan
247  nan  nan  nan  nan
248  nan  nan  nan  nan
249  nan  nan  nan  nan
250  nan  nan  nan  nan
251  nan  nan  nan  nan
252  nan  nan  nan  nan
253  nan  nan  nan  nan
254  nan  nan  nan  nan
255  nan  nan  nan  nan
256  nan  nan  nan  nan
257  nan  nan  nan  nan
258  nan  nan  nan  nan
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan


==> figs/eval/data/cactus-time.dat <==
# Command: /mnt/d/oopsla/monotonicity$ /mnt/d/dev/lisp/ks2-runner/bin/ks2 report -r cactus -o cactus-time.dat -y 'median-tables' -y 'opt;data-only' -f time results/*.json
Index  'base'  'prune+gfa'  'prune-gfa'  'Virtual Best'
0  0.066  0.072  0.072  0.066
1  0.067  0.072  0.072  0.067
2  0.068  0.073  0.072  0.068
3  0.068  0.073  0.073  0.068
4  0.068  0.073  0.073  0.068
5  0.069  0.073  0.073  0.069
6  0.069  0.073  0.074  0.069
7  0.069  0.074  0.074  0.069
8  0.07  0.074  0.074  0.07
9  0.07  0.074  0.074  0.07
10  0.07  0.074  0.074  0.07
11  0.07  0.074  0.074  0.07
12  0.07  0.074  0.074  0.07
13  0.071  0.075  0.075  0.071
14  0.071  0.075  0.075  0.071
15  0.071  0.075  0.075  0.071
16  0.071  0.075  0.075  0.071
17  0.071  0.075  0.075  0.071
18  0.071  0.075  0.075  0.071
19  0.071  0.076  0.077  0.071
20  0.071  0.076  0.077  0.071
21  0.072  0.076  0.077  0.072
22  0.072  0.076  0.077  0.072
23  0.072  0.076  0.077  0.072
24  0.072  0.076  0.077  0.072
25  0.073  0.076  0.078  0.072
26  0.073  0.077  0.078  0.073
27  0.073  0.077  0.078  0.073
28  0.073  0.077  0.078  0.073
29  0.073  0.077  0.078  0.073
30  0.073  0.078  0.079  0.073
31  0.074  0.078  0.079  0.073
32  0.074  0.078  0.079  0.073
33  0.074  0.078  0.079  0.074
34  0.074  0.079  0.079  0.074
35  0.074  0.079  0.079  0.074
36  0.075  0.079  0.08  0.074
37  0.076  0.079  0.08  0.074
38  0.076  0.079  0.08  0.074
39  0.076  0.079  0.08  0.075
40  0.077  0.08  0.08  0.076
41  0.077  0.08  0.081  0.076
42  0.078  0.08  0.082  0.076
43  0.078  0.081  0.082  0.076
44  0.078  0.082  0.082  0.077
45  0.078  0.082  0.083  0.077
46  0.079  0.082  0.083  0.078
47  0.079  0.083  0.083  0.078
48  0.08  0.083  0.084  0.078
49  0.08  0.084  0.084  0.078
50  0.08  0.084  0.084  0.078
51  0.081  0.084  0.085  0.079
52  0.081  0.084  0.085  0.079
53  0.082  0.085  0.085  0.079
54  0.082  0.085  0.086  0.08
55  0.083  0.085  0.087  0.08
56  0.083  0.087  0.087  0.08
57  0.083  0.088  0.088  0.081
58  0.084  0.088  0.09  0.081
59  0.084  0.089  0.091  0.081
60  0.087  0.089  0.091  0.081
61  0.088  0.091  0.092  0.082
62  0.089  0.092  0.092  0.082
63  0.089  0.092  0.094  0.083
64  0.091  0.094  0.095  0.083
65  0.093  0.094  0.095  0.083
66  0.094  0.095  0.101  0.085
67  0.095  0.097  0.102  0.087
68  0.097  0.097  0.108  0.087
69  0.099  0.101  0.109  0.088
70  0.099  0.102  0.111  0.089
71  0.099  0.103  0.113  0.091
72  0.1  0.103  0.116  0.093
73  0.102  0.107  0.117  0.094
74  0.104  0.112  0.122  0.094
75  0.109  0.115  0.123  0.095
76  0.109  0.117  0.125  0.099
77  0.11  0.119  0.125  0.099
78  0.111  0.119  0.127  0.102
79  0.111  0.121  0.127  0.104
80  0.117  0.125  0.128  0.107
81  0.119  0.127  0.13  0.109
82  0.121  0.128  0.13  0.109
83  0.122  0.129  0.13  0.11
84  0.122  0.13  0.13  0.111
85  0.124  0.131  0.131  0.112
86  0.124  0.131  0.132  0.117
87  0.127  0.132  0.132  0.117
88  0.128  0.132  0.132  0.119
89  0.129  0.132  0.133  0.119
90  0.129  0.134  0.134  0.121
91  0.13  0.135  0.137  0.122
92  0.13  0.135  0.138  0.122
93  0.13  0.135  0.139  0.124
94  0.132  0.136  0.139  0.124
95  0.133  0.137  0.14  0.127
96  0.135  0.141  0.141  0.128
97  0.135  0.142  0.141  0.129
98  0.136  0.144  0.141  0.13
99  0.137  0.144  0.141  0.13
100  0.138  0.145  0.144  0.13
101  0.141  0.145  0.151  0.13
102  0.141  0.147  0.151  0.132
103  0.143  0.152  0.153  0.132
104  0.145  0.156  0.153  0.132
105  0.152  0.16  0.154  0.133
106  0.152  0.161  0.155  0.135
107  0.154  0.162  0.158  0.135
108  0.158  0.166  0.171  0.138
109  0.161  0.171  0.173  0.145
110  0.163  0.172  0.173  0.145
111  0.168  0.173  0.174  0.152
112  0.17  0.174  0.181  0.152
113  0.174  0.18  0.182  0.152
114  0.175  0.183  0.19  0.154
115  0.179  0.188  0.193  0.158
116  0.18  0.189  0.199  0.171
117  0.184  0.192  0.204  0.172
118  0.185  0.194  0.204  0.173
119  0.193  0.196  0.204  0.173
120  0.199  0.201  0.208  0.174
121  0.2  0.204  0.208  0.175
122  0.202  0.206  0.208  0.179
123  0.203  0.208  0.212  0.18
124  0.212  0.209  0.215  0.181
125  0.219  0.209  0.218  0.184
126  0.222  0.216  0.22  0.19
127  0.229  0.218  0.226  0.193
128  0.256  0.224  0.226  0.196
129  0.286  0.225  0.227  0.2
130  0.302  0.226  0.228  0.202
131  0.33  0.231  0.234  0.204
132  0.345  0.239  0.252  0.208
133  0.351  0.247  0.253  0.219
134  0.414  0.247  0.267  0.222
135  0.433  0.252  0.281  0.224
136  0.442  0.264  0.295  0.226
137  0.447  0.265  0.395  0.239
138  0.478  0.266  0.406  0.252
139  0.491  0.368  0.476  0.256
140  0.52  0.372  0.482  0.265
141  0.551  0.378  0.485  0.368
142  0.557  0.434  0.592  0.372
143  0.576  0.562  0.65  0.378
144  0.717  0.585  0.722  0.433
145  0.78  0.734  0.852  0.447
146  0.828  0.754  0.873  0.52
147  0.916  0.833  0.906  0.551
148  0.985  0.852  0.968  0.576
149  1.031  0.92  1.022  0.717
150  1.135  1.032  1.147  0.754
151  1.457  1.119  1.153  0.78
152  1.468  1.163  1.167  0.828
153  1.63  1.163  1.246  0.852
154  1.662  1.206  1.313  0.873
155  1.726  1.254  1.355  0.916
156  1.817  1.326  1.487  1.031
157  1.922  1.329  1.503  1.119
158  1.964  1.378  1.648  1.153
159  1.981  1.48  1.801  1.163
160  2.398  1.534  1.805  1.326
161  2.503  1.704  1.813  1.355
162  2.541  1.71  1.813  1.457
163  2.548  1.754  1.825  1.468
164  2.956  1.795  1.972  1.503
165  3.766  1.801  2.206  1.648
166  3.916  2.005  2.333  1.71
167  4.18  2.014  2.496  1.754
168  4.836  2.096  2.641  1.801
169  4.945  2.223  2.722  1.964
170  4.999  2.374  3.174  1.972
171  5.08  2.667  3.203  1.981
172  5.542  3.052  3.308  2.005
173  6.117  3.161  3.425  2.096
174  7.295  3.195  3.68  2.206
175  7.325  3.348  3.686  2.333
176  7.41  3.428  3.865  2.398
177  7.712  3.777  3.955  2.548
178  7.856  3.834  4.162  2.641
179  8.04  3.851  4.673  3.174
180  8.28  4.261  5.126  3.348
181  9.141  4.87  6.532  3.68
182  16.01  5.045  6.603  3.834
183  16.46  5.616  7.174  4.261
184  16.51  7.266  8.086  4.673
185  19.76  7.672  8.729  4.945
186  20.81  8.81  9.438  4.999
187  21.19  9.427  9.996  6.117
188  22.01  9.747  10.65  7.174
189  24.5  9.814  13.04  7.295
190  26.24  9.888  13.61  8.04
191  26.3  10.45  15.06  8.28
192  27.63  13.62  20.87  8.81
193  28.63  15.16  22.43  9.438
194  33.17  21.25  23.12  9.888
195  38.82  22.76  23.82  15.06
196  39.23  23.84  23.98  16.46
197  40.6  23.89  24.97  20.81
198  42.5  24.14  26.49  21.19
199  43.2  25.89  28.35  22.01
200  44.86  28.49  31.42  25.89
201  60.74  28.74  35.02  28.35
202  65.4  31.25  39.05  28.49
203  65.92  35.06  41.18  31.25
204  76.03  38.45  44.82  35.02
205  110.3  39.46  45.53  38.45
206  118.1  41.1  47.29  41.1
207  133.4  45.38  48.96  42.5
208  135.2  46.28  67.08  43.2
209  150.8  46.46  70.96  44.82
210  162.5  48.18  73.35  45.53
211  175.4  53.08  74.51  48.18
212  175.8  67.86  75.81  53.08
213  184.4  68.44  79.63  65.4
214  210.1  73.83  79.64  67.08
215  212.9  74.43  84.52  68.44
216  272.0  78.05  98.88  73.35
217  310.1  80.15  109.1  74.43
218  753.5  85.09  119.4  78.05
219  nan  96.7  126.7  84.52
220  nan  98.8  165.0  96.7
221  nan  102.2  171.8  102.2
222  nan  109.2  181.0  109.1
223  nan  118.0  183.0  118.0
224  nan  120.7  196.2  119.4
225  nan  161.6  226.7  161.6
226  nan  179.5  227.0  175.8
227  nan  181.8  233.9  179.5
228  nan  183.1  237.6  181.0
229  nan  203.5  242.9  183.0
230  nan  224.8  312.4  184.4
231  nan  225.5  360.4  196.2
232  nan  225.6  428.4  210.1
233  nan  236.9  484.9  212.9
234  nan  246.5  504.6  224.8
235  nan  312.9  513.6  236.9
236  nan  363.3  859.8  312.4
237  nan  434.1  1767  360.4
238  nan  480.1  nan  428.4
239  nan  503.8  nan  484.9
240  nan  509.1  nan  504.6
241  nan  856.8  nan  753.5
242  nan  1683  nan  1683
243  nan  nan  nan  nan
244  nan  nan  nan  nan
245  nan  nan  nan  nan
246  nan  nan  nan  nan
247  nan  nan  nan  nan
248  nan  nan  nan  nan
249  nan  nan  nan  nan
250  nan  nan  nan  nan
251  nan  nan  nan  nan
252  nan  nan  nan  nan
253  nan  nan  nan  nan
254  nan  nan  nan  nan
255  nan  nan  nan  nan
256  nan  nan  nan  nan
257  nan  nan  nan  nan
258  nan  nan  nan  nan
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan


==> figs/eval/data/gfa-compare.dat <==
# Command: /mnt/d/dev/lisp/ks2-runner/bin/ks2 report -r compare results/*.json -y 'median-tables' -f 'time' -y "opt;data-only" -o gfa-compare.dat -y 'solvers;prune-gfa;prune+gfa'
Index  'prune-gfa'  'prune+gfa'  
0  0.072  0.073  
1  0.072  0.072  
2  0.072  0.073  
3  0.073  0.075  
4  0.073  0.073  
5  0.073  0.072  
6  0.074  0.075  
7  0.074  0.074  
8  0.074  0.074  
9  0.074  0.074  
10  0.074  0.076  
11  0.074  0.075  
12  0.074  0.073  
13  0.075  0.073  
14  0.075  0.076  
15  0.075  0.075  
16  0.075  0.074  
17  0.075  0.074  
18  0.075  0.075  
19  0.077  0.077  
20  0.077  0.076  
21  0.077  0.077  
22  0.077  0.077  
23  0.077  0.079  
24  0.077  0.076  
25  0.078  0.079  
26  0.078  0.078  
27  0.078  0.079  
28  0.078  0.076  
29  0.078  0.074  
30  0.079  0.078  
31  0.079  0.078  
32  0.079  0.079  
33  0.079  0.08  
34  0.079  0.075  
35  0.079  0.079  
36  0.08  0.078  
37  0.08  0.077  
38  0.08  0.08  
39  0.08  0.076  
40  0.08  0.103  
41  0.081  0.084  
42  0.082  0.079  
43  0.082  0.084  
44  0.082  0.08  
45  0.083  0.082  
46  0.083  0.088  
47  0.083  0.082  
48  0.084  0.084  
49  0.084  0.081  
50  0.084  0.082  
51  0.085  0.083  
52  0.085  0.084  
53  0.085  0.083  
54  0.086  0.085  
55  0.087  0.089  
56  0.087  0.085  
57  0.088  0.085  
58  0.09  0.089  
59  0.091  0.094  
60  0.091  0.076  
61  0.092  0.091  
62  0.092  0.088  
63  0.094  0.097  
64  0.095  0.092  
65  0.095  0.087  
66  0.101  0.097  
67  0.102  0.095  
68  0.108  0.101  
69  0.109  0.107  
70  0.111  0.135  
71  0.113  0.092  
72  0.116  0.115  
73  0.117  0.094  
74  0.122  0.119  
75  0.123  0.125  
76  0.125  0.117  
77  0.125  0.103  
78  0.127  0.131  
79  0.127  0.112  
80  0.128  0.142  
81  0.13  0.132  
82  0.13  0.13  
83  0.13  0.121  
84  0.13  0.119  
85  0.131  0.131  
86  0.132  0.144  
87  0.132  0.129  
88  0.132  0.102  
89  0.133  0.128  
90  0.134  0.161  
91  0.137  0.135  
92  0.138  0.137  
93  0.139  0.135  
94  0.139  0.127  
95  0.14  0.141  
96  0.141  0.134  
97  0.141  0.136  
98  0.141  0.132  
99  0.141  0.144  
100  0.144  0.147  
101  0.151  0.145  
102  0.151  0.145  
103  0.153  0.156  
104  0.153  0.152  
105  0.154  0.132  
106  0.155  0.16  
107  0.158  0.162  
108  0.171  0.171  
109  0.173  0.188  
110  0.173  0.166  
111  0.174  0.172  
112  0.181  0.183  
113  0.182  0.174  
114  0.19  0.192  
115  0.193  0.18  
116  0.199  0.194  
117  0.204  0.201  
118  0.204  0.196  
119  0.204  0.206  
120  0.208  0.204  
121  0.208  0.189  
122  0.208  0.209  
123  0.212  0.216  
124  0.215  0.209  
125  0.218  0.231  
126  0.22  0.225  
127  0.226  0.208  
128  0.226  0.226  
129  0.227  0.218  
130  0.228  0.224  
131  0.234  0.247  
132  0.252  0.252  
133  0.253  0.266  
134  0.267  0.247  
135  0.281  0.265  
136  0.295  0.264  
137  0.395  0.378  
138  0.406  0.173  
139  0.476  0.372  
140  0.482  0.368  
141  0.485  0.434  
142  0.592  0.562  
143  0.65  0.585  
144  0.722  0.734  
145  0.852  0.852  
146  0.873  0.92  
147  0.906  0.833  
148  0.968  0.239  
149  1.022  1.032  
150  1.147  1.163  
151  1.153  1.206  
152  1.167  1.163  
153  1.246  1.254  
154  1.313  1.329  
155  1.355  1.378  
156  1.487  1.326  
157  1.503  1.534  
158  1.648  1.704  
159  1.801  1.48  
160  1.805  1.71  
161  1.813  1.754  
162  1.813  1.795  
163  1.825  1.801  
164  1.972  2.014  
165  2.206  2.223  
166  2.333  2.374  
167  2.496  2.096  
168  2.641  2.667  
169  2.722  0.754  
170  3.174  3.195  
171  3.203  3.161  
172  3.308  3.052  
173  3.425  3.428  
174  3.68  3.777  
175  3.686  3.348  
176  3.865  3.834  
177  3.955  3.851  
178  4.162  2.005  
179  4.673  4.87  
180  5.126  5.045  
181  6.532  5.616  
182  6.603  1.119  
183  7.174  7.266  
184  8.086  7.672  
185  8.729  4.261  
186  9.438  9.814  
187  9.996  9.427  
188  10.65  10.45  
189  13.04  9.747  
190  13.61  13.62  
191  15.06  15.16  
192  20.87  21.25  
193  22.43  9.888  
194  23.12  22.76  
195  23.82  23.84  
196  23.98  23.89  
197  24.97  24.14  
198  26.49  25.89  
199  28.35  28.74  
200  31.42  31.25  
201  35.02  35.06  
202  39.05  38.45  
203  41.18  41.1  
204  44.82  46.46  
205  45.53  46.28  
206  47.29  39.46  
207  48.96  45.38  
208  67.08  67.86  
209  70.96  68.44  
210  73.35  73.83  
211  74.51  74.43  
212  75.81  53.08  
213  79.63  78.05  
214  79.64  80.15  
215  84.52  85.09  
216  98.88  98.8  
217  109.1  109.2  
218  119.4  120.7  
219  126.7  96.7  
220  165.0  161.6  
221  171.8  28.49  
222  181.0  181.8  
223  183.0  183.1  
224  196.2  203.5  
225  226.7  225.6  
226  227.0  225.5  
227  233.9  224.8  
228  237.6  236.9  
229  242.9  246.5  
230  312.4  312.9  
231  360.4  363.3  
232  428.4  434.1  
233  484.9  503.8  
234  504.6  509.1  
235  513.6  480.1  
236  859.8  856.8  
237  1767  1683  
238  nan  nan  
239  nan  nan  
240  nan  nan  
241  nan  nan  
242  nan  nan  
243  nan  nan  
244  nan  nan  
245  nan  nan  
246  nan  nan  
247  nan  nan  
248  nan  nan  
249  nan  nan  
250  nan  nan  
251  nan  nan  
252  nan  nan  
253  nan  nan  
254  nan  nan  
255  nan  nan  
256  nan  nan  
257  nan  nan  
258  nan  nan  
259  nan  nan  
260  nan  nan  
261  nan  nan  
262  nan  nan  
263  nan  nan  
264  nan  nan  
265  nan  nan  
266  nan  nan  
267  nan  nan  
268  nan  nan  
269  nan  nan  
270  nan  nan  
271  nan  nan  
272  nan  nan  
273  nan  nan  
274  nan  nan  
275  nan  nan  
276  nan  nan  
277  nan  nan  
278  nan  nan  
279  nan  nan  
280  nan  nan  
281  nan  nan  
282  nan  nan  
283  nan  nan  
284  nan  nan  
285  nan  nan  
286  nan  nan  
287  nan  nan  
288  nan  nan  
289  nan  nan  
290  nan  nan  
291  nan  nan  
292  nan  nan  
293  nan  nan  
294  nan  nan  
295  nan  nan  
296  nan  nan  
297  nan  nan  
298  nan  nan  
299  nan  nan  
300  nan  nan  
301  nan  nan  
302  nan  nan  
303  nan  nan  
304  nan  nan  
305  nan  nan  
306  nan  nan  
307  nan  nan  
308  nan  nan  
309  nan  nan  
310  nan  nan  
311  nan  nan  
312  nan  nan  
313  nan  nan  
314  nan  nan  
315  nan  nan  
316  nan  nan  
317  nan  nan  
318  nan  nan  
319  nan  nan  
320  nan  nan  
321  nan  nan  
322  nan  nan  
323  nan  nan  
324  nan  nan  
325  nan  nan  
326  nan  nan  
327  nan  nan  
328  nan  nan  
329  nan  nan  
330  nan  nan  
331  nan  nan  
332  nan  nan  
333  nan  nan  
334  nan  nan  
335  nan  nan  
336  nan  nan  
337  nan  nan  
338  nan  nan  
339  nan  nan  
340  nan  nan  
341  nan  nan  
342  nan  nan  
343  nan  nan  
344  nan  nan  
345  nan  nan  
346  nan  nan  
347  nan  nan  
348  nan  nan  
349  nan  nan  
350  nan  nan  
351  nan  nan  
352  nan  nan  
353  nan  nan  
354  nan  nan  
355  nan  nan  
356  nan  nan  
357  nan  nan  
358  nan  nan  
359  nan  nan  
360  nan  nan  
361  nan  nan  
362  nan  nan  
363  nan  nan  
364  nan  nan  
365  nan  nan  
366  nan  nan  
367  nan  nan  
368  nan  nan  
369  nan  nan  
370  nan  nan  
371  nan  nan  
372  nan  nan  
373  nan  nan  
374  nan  nan  
375  nan  nan  
376  nan  nan  
377  nan  nan  
378  nan  nan  
379  nan  nan  
380  nan  nan  
381  nan  nan  
382  nan  nan  
383  nan  nan  
384  nan  nan  
385  nan  nan  
386  nan  nan  
387  nan  nan  
388  nan  nan  
389  nan  nan  
390  nan  nan  
391  nan  nan  
392  nan  nan  
393  nan  nan  
394  nan  nan  
395  nan  nan  
396  nan  nan  
397  nan  nan  
398  nan  nan  
399  nan  nan  
400  nan  nan  
401  nan  nan  
402  nan  nan  
403  nan  nan  
404  nan  nan  
405  nan  48.18  
406  nan  118.0  
407  nan  8.81  
408  nan  nan  
409  nan  102.2  
410  nan  179.5  
411  nan  nan  
412  nan  nan  
413  nan  nan  
414  nan  nan  
415  nan  nan  
416  nan  nan  
417  nan  nan  


==> figs/eval/data/pipeline-cactus.dat <==
1	0.773	5.415
2	0.922	6.849
3	0.929	15.234
4	0.964	18.662
5	0.969	18.833
6	0.991	35.028
7	0.992	35.031
8	1.014	35.088
9	1.017	35.12
10	1.02	41.101
11	1.08	41.907
12	1.083	42.761
13	1.09	43.706
14	1.098	46.963
15	1.1	54.629
16	1.103	69.518
17	1.106	81.132996
18	1.114	85.145004
19	1.119	88.154
20	1.137	90.662
21	1.162	104.949005
22	1.163	121.93
23	1.185	143.241
24	1.196	144.321
25	1.204	145.356
26	1.206	146.517
27	1.227	172.198
28	1.241	239.439
29	1.241	285.108
30	1.242	288.797
31	1.256	317.057
32	1.268	388.627
33	1.276	651.336
34	1.312	1026.689
35	1.325	nan
36	1.329	nan
37	1.359	nan
38	1.431	nan
39	1.439	nan
40	1.454	nan
41	1.478	nan
42	1.489	nan
43	1.502	nan
44	1.509	nan
45	1.606	nan
46	1.618	nan
47	1.62	nan
48	1.624	nan
49	1.642	nan
50	1.659	nan
51	1.678	nan
52	1.703	nan
53	1.707	nan
54	1.732	nan
55	1.732	nan
56	1.734	nan
57	1.735	nan
58	1.744	nan
59	1.757	nan
60	1.76	nan
61	1.957	nan
62	1.968	nan
63	1.978	nan
64	2.059	nan
65	2.102	nan
66	2.179	nan
67	2.211	nan
68	2.217	nan
69	2.292	nan
70	2.324	nan
71	3.865	nan
72	4.348	nan
73	4.402	nan
74	4.876	nan
75	4.939	nan
76	4.949	nan
77	5.74	nan
78	6.133	nan
79	10.631	nan
80	12.282	nan
81	23.049	nan
82	23.195	nan
83	23.794	nan
84	23.945	nan
85	31.179	nan
86	31.209	nan
87	31.83	nan
88	33.509	nan
89	125.853	nan
90	215.989	nan
91	274.064	nan

